Anomaly Detection using Ensemble Classification and Evidence Theory

Multi-class ensemble classification remains a popular focus of investigation within the research community. The popularization of cloud services has sped up their adoption due to the ease of deploying large-scale machine-learning models. It has also drawn the attention of the industrial sector because of its ability to identify common problems in production. However, there are challenges to conform an ensemble classifier, namely a proper selection and effective training of the pool of classifiers, the definition of a proper architecture for multi-class classification, and uncertainty quantification of the ensemble classifier. The robustness and effectiveness of the ensemble classifier lie in the selection of the pool of classifiers, as well as in the learning process. Hence, the selection and the training procedure of the pool of classifiers play a crucial role. An (ensemble) classifier learns to detect the classes that were used during the supervised training. However, when injecting data with unknown conditions, the trained classifier will intend to predict the classes learned during the training. To this end, the uncertainty of the individual and ensemble classifier could be used to assess the learning capability. We present a novel approach for novel detection using ensemble classification and evidence theory. A pool selection strategy is presented to build a solid ensemble classifier. We present an architecture for multi-class ensemble classification and an approach to quantify the uncertainty of the individual classifiers and the ensemble classifier. We use uncertainty for the anomaly detection approach. Finally, we use the benchmark Tennessee Eastman to perform experiments to test the ensemble classifier's prediction and anomaly detection capabilities.

==> Images/Classification/results__H6_1.csv <==
Item_0

[[1546    1    4    7   42]
 [   8  791    0    1    0]
 [  14    0  786    0    0]
 [   1    0    0  799    0]
 [  62    1    0    6  731]]

Item_1

[[1578    2    2    4   14]
 [  10  790    0    0    0]
 [  16    0  784    0    0]
 [   3    0    0  797    0]
 [  60    0    0    2  738]]

Item_2

              precision    recall  f1-score   support

         0.0       0.95      0.97      0.96      1600
         1.0       1.00      0.99      0.99       800
         2.0       0.99      0.98      0.99       800
         6.0       0.98      1.00      0.99       800
        12.0       0.95      0.91      0.93       800

    accuracy                           0.97      4800
   macro avg       0.97      0.97      0.97      4800
weighted avg       0.97      0.97      0.97      4800


Item_3

              precision    recall  f1-score   support

         0.0       0.95      0.99      0.97      1600
         1.0       1.00      0.99      0.99       800
         2.0       1.00      0.98      0.99       800
         6.0       0.99      1.00      0.99       800
        12.0       0.98      0.92      0.95       800

    accuracy                           0.98      4800
   macro avg       0.98      0.97      0.98      4800
weighted avg       0.98      0.98      0.98      4800


Item_4

475.8654808998108


